Exomoon Habitability and Tidal Evolution in Low-Mass Star Systems

Discoveries of extrasolar planets in the habitable zone (HZ) of their parent star lead to questions about the habitability of massive moons orbiting planets in the HZ. Around low-mass stars, the HZ is much closer to the star than for Sun-like stars. For a planet-moon binary in such a HZ, the proximity of the star forces a close orbit for the moon to remain gravitationally bound to the planet. Under these conditions the effects of tidal heating, distortion torques, and stellar perturbations become important considerations for exomoon habitability. Utilizing a model that considers both dynamical and tidal interactions simultaneously, we performed a computational investigation into exomoon evolution for systems in the HZ of low-mass stars ($\lesssim 0.6\ M_{\odot}$). We show that dwarf stars with masses $\lesssim 0.2\ M_{\odot}$ cannot host habitable exomoons within the stellar HZ due to extreme tidal heating in the moon. Perturbations from a central star may continue to have deleterious effects in the HZ up to $\approx 0.5\ M_{\odot}$, depending on the host planet's mass and its location in the HZ, amongst others. In addition to heating concerns, torques due to tidal and spin distortion can lead to the relatively rapid inward spiraling of a moon. Therefore, moons of giant planets in HZs around the most abundant type of star are unlikely to have habitable surfaces. In cases with lower intensity tidal heating the stellar perturbations may have a positive influence on exomoon habitability by promoting long-term heating and possibly extending the HZ for exomoons.

==> readme.txt <==
% readme.txt
%
% This file contains all supporting files for the manuscript 
% titled "Exomoon Habitability and Tidal Evolution in Low-Mass Star Systems"
% by authors Rhett R. Zollinger, John C. Armstrong and Rene Heller.
%
% This package consists of the following files:

readme.txt     This file

ZollingerArmstrongHeller2016.aux
ZollingerArmstrongHeller2016.bbl
ZollingerArmstrongHeller2016.blg
ZollingerArmstrongHeller2016.log
ZollingerArmstrongHeller2016.out
ZollingerArmstrongHeller2016.pdf
ZollingerArmstrongHeller2016.synctex.gz
ZollingerArmstrongHeller2016.tex
exomoonRefs.bib
fig1l.png
fig1r.png
fig2l.png
fig2r.png
fig3l.png
fig3r.png
fig4567legend.png
fig4l.png
fig4r.png
fig5l.png
fig5r.png
fig6l.png
fig6r.png
fig7l.png
fig7r.png
fig89legend.png
fig8l.png
fig8r.png
fig9l.png
fig9r.png
icarus.bst
mnras.bst
mnras.cls
tab6.tex
tab7.tex

